Optimal Convergence Rates for Tikhonov Regularization in Besov Spaces

This paper deals with Tikhonov regularization for linear and nonlinear ill-posed operator equations with wavelet Besov norm penalties. We show order optimal rates of convergence for finitely smoothing operators and for the backwards heat equation for a range of Besov spaces using variational source conditions. We also derive order optimal rates for a white noise model with the help of variational source conditions and concentration inequalities for sharp negative Besov norms of the noise.

==> convergenceRateDiscrepancy.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}
\tikzset{font=\large}


\begin{axis}[%
width=2.922in,
height=2.922in,
at={(1.78in,0.802in)},
scale only axis,
xmode=log,
xmin=1e-06,
xmax=0.1,
xminorticks=false,
ymode=log,
ymin=0.001,
ymax=1,
yminorticks=false,
ylabel style={font=\color{white!15!black},font=\huge},
ylabel={relative error $\frac{\| \widehat f_\alpha -f^\dagger | B^0_{p,2} \|}{\| f^\dagger | B^0_{p,2} \|}$},
axis background/.style={fill=white},
title style={font=\bfseries,font=\huge},
title={p=2},
%legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, style=thick]
  table[row sep=crcr]{%
0.1	0.682271977229114\\
0.0794328234724281	0.618159276778572\\
0.0630957344480193	0.560071209460046\\
0.0501187233627272	0.507441644005936\\
0.0398107170553497	0.45975764817423\\
0.0316227766016838	0.416554489667045\\
0.0251188643150958	0.377411106809942\\
0.0199526231496888	0.341946004848869\\
0.0158489319246111	0.309813537869688\\
0.0125892541179417	0.280700540103561\\
0.01	0.25432327378661\\
0.00794328234724281	0.230424663827423\\
0.00630957344480193	0.208771792331246\\
0.00501187233627272	0.189153628562282\\
0.00398107170553497	0.171378972220102\\
0.00316227766016838	0.155274589985187\\
0.00251188643150958	0.140683527172185\\
0.00199526231496888	0.127463578036143\\
0.00158489319246111	0.11548589982316\\
0.00125892541179417	0.104633757057905\\
0.001	0.0948013838296906\\
0.000794328234724281	0.0858929529888783\\
0.000630957344480193	0.0778216422072848\\
0.000501187233627272	0.0705087878003546\\
0.000398107170553497	0.0638831180641682\\
0.000316227766016838	0.057880058655326\\
0.000251188643150958	0.0524411032438793\\
0.000199526231496888	0.0475132433056399\\
0.000158489319246111	0.0430484514965733\\
0.000125892541179417	0.0390032135742005\\
0.0001	0.0353381043040721\\
7.94328234724282e-05	0.0320174032180649\\
6.30957344480193e-05	0.0290087464796471\\
5.01187233627272e-05	0.0262828114631621\\
3.98107170553497e-05	0.0238130309730131\\
3.16227766016838e-05	0.0215753343175054\\
2.51188643150958e-05	0.0195479127138272\\
1.99526231496888e-05	0.0177110067377899\\
1.58489319246111e-05	0.0160467137467909\\
1.25892541179417e-05	0.0145388133991292\\
1e-05	0.0131726095691694\\
7.94328234724282e-06	0.011934787117645\\
6.30957344480193e-06	0.0108132821211741\\
5.01187233627272e-06	0.00979716429623044\\
3.98107170553497e-06	0.0088765304716669\\
3.16227766016838e-06	0.00804240807156284\\
2.51188643150958e-06	0.00728666766773269\\
1.99526231496888e-06	0.00660194374962412\\
1.58489319246111e-06	0.00598156293942291\\
1.25892541179417e-06	0.00541947895274247\\
1e-06	0.00491021367101962\\
};
%\addlegendentry{data1}

\addplot [color=mycolor2, draw=none, mark=x, mark options={solid, mycolor2, scale=2}]
  table[row sep=crcr]{%
0.1	0.400076490161419\\
0.0794328234724281	0.344273098709552\\
0.0630957344480193	0.341451394977293\\
0.0501187233627272	0.312355233195884\\
0.0398107170553497	0.309393228709512\\
0.0316227766016838	0.287320134002415\\
0.0251188643150958	0.274000195788246\\
0.0199526231496888	0.274070655037909\\
0.0158489319246111	0.243841342029395\\
0.0125892541179417	0.262370776834713\\
0.01	0.231367839929981\\
0.00794328234724281	0.229334253008245\\
0.00630957344480193	0.186859247152839\\
0.00501187233627272	0.189153628562282\\
0.00398107170553497	0.149792267846393\\
0.00316227766016838	0.114738193339319\\
0.00251188643150958	0.112735641316396\\
0.00199526231496888	0.0838818526378535\\
0.00158489319246111	0.0846918519071711\\
0.00125892541179417	0.0620116869168767\\
0.001	0.0617950618526826\\
0.000794328234724281	0.0607972881040593\\
0.000630957344480193	0.0446378977171397\\
0.000501187233627272	0.0435392393714124\\
0.000398107170553497	0.0332770648946982\\
0.000316227766016838	0.0322204784108628\\
0.000251188643150958	0.0310323211026881\\
0.000199526231496888	0.0245918747441829\\
0.000158489319246111	0.0239274887374948\\
0.000125892541179417	0.0235059877257972\\
0.0001	0.0187983244223028\\
7.94328234724282e-05	0.0184320876244265\\
6.30957344480193e-05	0.0155212830444556\\
5.01187233627272e-05	0.0150551426362132\\
3.98107170553497e-05	0.0147681044887964\\
3.16227766016838e-05	0.0118806875064964\\
2.51188643150958e-05	0.0115846995939618\\
1.99526231496888e-05	0.0113294150400651\\
1.58489319246111e-05	0.00904257522901192\\
1.25892541179417e-05	0.00884406825092264\\
1e-05	0.00700333199107446\\
7.94328234724282e-06	0.00695609446267188\\
6.30957344480193e-06	0.00670272721856221\\
5.01187233627272e-06	0.00540163597176508\\
3.98107170553497e-06	0.00526978510494968\\
3.16227766016838e-06	0.00518602732359062\\
2.51188643150958e-06	0.00413099033190054\\
1.99526231496888e-06	0.00403199705941101\\
1.58489319246111e-06	0.00326916951685176\\
1.25892541179417e-06	0.00313551815791286\\
1e-06	0.00257144303310878\\
};
%\addlegendentry{data2}

\end{axis}

\begin{axis}[%
width=2.922in,
height=2.922in,
at={(5.624in,0.802in)},
scale only axis,
xmode=log,
xmin=1e-06,
xmax=0.1,
xminorticks=false,
xlabel style={font=\color{white!15!black},font=\huge},
xlabel={relative noise level $\frac{\| g^{\mathrm{obs}} -g^\dagger | L^2 \|}{\| g^\dagger | L^2 \|}$},
ymode=log,
ymin=0.001,
ymax=1,
yminorticks=false,
axis background/.style={fill=white},
title style={font=\bfseries,font=\huge},
title={p=1.5},
%legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, style=thick]
  table[row sep=crcr]{%
0.1	0.636666925878034\\
0.0794328234724281	0.573400072987535\\
0.0630957344480193	0.516420172523766\\
0.0501187233627272	0.465102477577246\\
0.0398107170553497	0.418884323575756\\
0.0316227766016838	0.377258959039573\\
0.0251188643150958	0.339769989386779\\
0.0199526231496888	0.306006372868622\\
0.0158489319246111	0.275597913768701\\
0.0125892541179417	0.248211203451864\\
0.01	0.223545964759111\\
0.00794328234724281	0.201331759667218\\
0.00630957344480193	0.18132502411474\\
0.00501187233627272	0.163306397483221\\
0.00398107170553497	0.147078317453149\\
0.00316227766016838	0.132462853863836\\
0.00251188643150958	0.119299757826922\\
0.00199526231496888	0.107444704703346\\
0.00158489319246111	0.0967677116791598\\
0.00125892541179417	0.0871517125899775\\
0.001	0.0784912743679338\\
0.000794328234724281	0.0706914410378525\\
0.000630957344480193	0.0636666925878034\\
0.000501187233627272	0.0573400072987535\\
0.000398107170553497	0.0516420172523766\\
0.000316227766016838	0.0465102477577246\\
0.000251188643150958	0.0418884323575756\\
0.000199526231496888	0.0377258959039574\\
0.000158489319246111	0.0339769989386779\\
0.000125892541179417	0.0306006372868622\\
0.0001	0.0275597913768701\\
7.94328234724282e-05	0.0248211203451864\\
6.30957344480193e-05	0.0223545964759111\\
5.01187233627272e-05	0.0201331759667219\\
3.98107170553497e-05	0.018132502411474\\
3.16227766016838e-05	0.0163306397483221\\
2.51188643150958e-05	0.0147078317453149\\
1.99526231496888e-05	0.0132462853863836\\
1.58489319246111e-05	0.0119299757826922\\
1.25892541179417e-05	0.0107444704703346\\
1e-05	0.00967677116791598\\
7.94328234724282e-06	0.00871517125899775\\
6.30957344480193e-06	0.00784912743679338\\
5.01187233627272e-06	0.00706914410378525\\
3.98107170553497e-06	0.00636666925878034\\
3.16227766016838e-06	0.00573400072987535\\
2.51188643150958e-06	0.00516420172523766\\
1.99526231496888e-06	0.00465102477577246\\
1.58489319246111e-06	0.00418884323575756\\
1.25892541179417e-06	0.00377258959039573\\
1e-06	0.00339769989386779\\
};
%\addlegendentry{data1}

\addplot [color=mycolor2, draw=none, mark=x, mark options={solid, mycolor2, scale=2}]
  table[row sep=crcr]{%
0.1	0.352214201802889\\
0.0794328234724281	0.315430125772362\\
0.0630957344480193	0.325629492046518\\
0.0501187233627272	0.292445919669992\\
0.0398107170553497	0.29284069192002\\
0.0316227766016838	0.301123473639671\\
0.0251188643150958	0.284661760913626\\
0.0199526231496888	0.281917312620951\\
0.0158489319246111	0.250614495597958\\
0.0125892541179417	0.248211203451864\\
0.01	0.198998882734125\\
0.00794328234724281	0.199096817170685\\
0.00630957344480193	0.152662678785421\\
0.00501187233627272	0.154437702429543\\
0.00398107170553497	0.112360281559799\\
0.00316227766016838	0.111303525465393\\
0.00251188643150958	0.082189268188573\\
0.00199526231496888	0.0810036753511444\\
0.00158489319246111	0.0625028175651766\\
0.00125892541179417	0.0607445347513051\\
0.001	0.0598071410714547\\
0.000794328234724281	0.0474276937471581\\
0.000630957344480193	0.0464047025120105\\
0.000501187233627272	0.0371484925760487\\
0.000398107170553497	0.0360407457632042\\
0.000316227766016838	0.0289235853188667\\
0.000251188643150958	0.027844250933699\\
0.000199526231496888	0.0237318650484528\\
0.000158489319246111	0.0224712256141698\\
0.000125892541179417	0.0208384440456043\\
0.0001	0.0175257446688621\\
7.94328234724282e-05	0.0168043348559304\\
6.30957344480193e-05	0.014007484557413\\
5.01187233627272e-05	0.0132440476355218\\
3.98107170553497e-05	0.0127151467485254\\
3.16227766016838e-05	0.0104136587010523\\
2.51188643150958e-05	0.0098019812222172\\
1.99526231496888e-05	0.00941758701915669\\
1.58489319246111e-05	0.0077439575007887\\
1.25892541179417e-05	0.00731935993887264\\
1e-05	0.00702426486779564\\
7.94328234724282e-06	0.00563462424935936\\
6.30957344480193e-06	0.00539411589055999\\
5.01187233627272e-06	0.00460034927915988\\
3.98107170553497e-06	0.00433992789960724\\
3.16227766016838e-06	0.00411041185726577\\
2.51188643150958e-06	0.00340073623306455\\
1.99526231496888e-06	0.00322566465844878\\
1.58489319246111e-06	0.00303206056009353\\
1.25892541179417e-06	0.00246186776612907\\
1e-06	0.00231929020770734\\
};
%\addlegendentry{data2}

\end{axis}

\begin{axis}[%
width=2.922in,
height=2.922in,
at={(9.469in,0.802in)},
scale only axis,
xmode=log,
xmin=1e-06,
xmax=0.1,
xminorticks=false,
ymode=log,
ymin=0.001,
ymax=1,
yminorticks=false,
axis background/.style={fill=white},
title style={font=\bfseries,font=\huge},
title={p=1.25},
%legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1,  style=thick]
  table[row sep=crcr]{%
0.1	0.60867388040812\\
0.0794328234724281	0.545778275223012\\
0.0630957344480193	0.489381810676153\\
0.0501187233627272	0.438812916330921\\
0.0398107170553497	0.39346941659479\\
0.0316227766016838	0.352811359998099\\
0.0251188643150958	0.316354589439154\\
0.0199526231496888	0.283664976829984\\
0.0158489319246111	0.254353253488777\\
0.0125892541179417	0.228070374719195\\
0.01	0.204503363377851\\
0.00794328234724281	0.18337158293507\\
0.00630957344480193	0.164423395648441\\
0.00501187233627272	0.147433166054614\\
0.00398107170553497	0.132198574096859\\
0.00316227766016838	0.118538205893026\\
0.00251188643150958	0.106289393454747\\
0.00199526231496888	0.0953062776331645\\
0.00158489319246111	0.0854580712247368\\
0.00125892541179417	0.0766275015541146\\
0.001	0.0687094139883441\\
0.000794328234724281	0.0616095197530051\\
0.000630957344480193	0.0552432731392504\\
0.000501187233627272	0.0495348647315006\\
0.000398107170553497	0.0444163186671267\\
0.000316227766016838	0.0398266831782662\\
0.000251188643150958	0.0357113047767271\\
0.000199526231496888	0.0320211774389545\\
0.000158489319246111	0.0287123590411413\\
0.000125892541179417	0.0257454480953753\\
0.0001	0.0230851145557881\\
7.94328234724282e-05	0.0206996791075308\\
6.30957344480193e-05	0.0185607359287423\\
5.01187233627272e-05	0.0166428144333489\\
3.98107170553497e-05	0.014923075966722\\
3.16227766016838e-05	0.0133810418424369\\
2.51188643150958e-05	0.0119983494815901\\
1.99526231496888e-05	0.0107585337507737\\
1.58489319246111e-05	0.00964683089487719\\
1.25892541179417e-05	0.00865000272994119\\
1e-05	0.00775617900254928\\
7.94328234724282e-06	0.00695471603856885\\
6.30957344480193e-06	0.00623606999802728\\
5.01187233627272e-06	0.00559168322683934\\
3.98107170553497e-06	0.00501388235205946\\
3.16227766016838e-06	0.00449578690717481\\
2.51188643150958e-06	0.00403122739934699\\
1.99526231496888e-06	0.00361467184294507\\
1.58489319246111e-06	0.00324115988452957\\
1.25892541179417e-06	0.0029062437348461\\
1e-06	0.00260593520444554\\
};
%\addlegendentry{data1}

\addplot [color=mycolor2, draw=none, mark=x, mark options={solid, mycolor2, scale=2}]
  table[row sep=crcr]{%
0.1	0.33306212239759\\
0.0794328234724281	0.310441291002423\\
0.0630957344480193	0.309263721841565\\
0.0501187233627272	0.308501391760713\\
0.0398107170553497	0.288319335303912\\
0.0316227766016838	0.286791630575478\\
0.0251188643150958	0.259563762561332\\
0.0199526231496888	0.237153987941909\\
0.0158489319246111	0.254353253488777\\
0.0125892541179417	0.192719586703069\\
0.01	0.194070122185189\\
0.00794328234724281	0.160634601428962\\
0.00630957344480193	0.158321582801228\\
0.00501187233627272	0.112025896275097\\
0.00398107170553497	0.108859874718808\\
0.00316227766016838	0.0807154792919392\\
0.00251188643150958	0.0793620900239331\\
0.00199526231496888	0.0792877784969361\\
0.00158489319246111	0.0608651279551269\\
0.00125892541179417	0.059289158858844\\
0.001	0.051680584198433\\
0.000794328234724281	0.0441892947053015\\
0.000630957344480193	0.0426555803894082\\
0.000501187233627272	0.0368453983694506\\
0.000398107170553497	0.0347006892440578\\
0.000316227766016838	0.0327787279645069\\
0.000251188643150958	0.0295252965973209\\
0.000199526231496888	0.0268513970290874\\
0.000158489319246111	0.0259702688364656\\
0.000125892541179417	0.0214298262063729\\
0.0001	0.0198758408567332\\
7.94328234724282e-05	0.0165393545223258\\
6.30957344480193e-05	0.0151006718657007\\
5.01187233627272e-05	0.0140686332619187\\
3.98107170553497e-05	0.0118107762514319\\
3.16227766016838e-05	0.0107231925471892\\
2.51188643150958e-05	0.00984866931067524\\
1.99526231496888e-05	0.00856289793375949\\
1.58489319246111e-05	0.00768488435381164\\
1.25892541179417e-05	0.00724984960044116\\
1e-05	0.00646316544013772\\
7.94328234724282e-06	0.00569379234548041\\
6.30957344480193e-06	0.00533735611291499\\
5.01187233627272e-06	0.00468476438230769\\
3.98107170553497e-06	0.00428002058873875\\
3.16227766016838e-06	0.00377675628363383\\
2.51188643150958e-06	0.00330880308136133\\
1.99526231496888e-06	0.0030025488984913\\
};
%\addlegendentry{data2}

\end{axis}
\end{tikzpicture}%

